Simulating images of radio galaxies with diffusion models

With increasing amounts of data in astronomy, automated analysis methods have become crucial. Synthetic data are required for developing and testing such methods. Current simulations often suffer from insufficient detail or inaccurate representation of source type occurrences. To overcome those deficiencies, we implemented a deep generative model trained on observations to generate realistic radio galaxy images with full control over the flux and source morphology. We used a diffusion model, trained with continuous time steps to reduce sampling time without quality impairments. Two models were trained on two different datasets, respectively. One set was a selection of images from the second data release of the LOFAR Two-Metre Sky Survey (LoTSS). The model is conditioned on peak flux values to preserve signal intensity information after re-scaling image pixel values. The other, smaller set was obtained from the VLA survey of Faint Images of the Radio Sky at Twenty-Centimeters (FIRST). In that set, every image was provided with a morphological class label the corresponding model was conditioned on. Conditioned sampling is realized with classifier-free diffusion guidance. We evaluated the quality of generated images by comparing distributions of different quantities over the real and generated data, including results from the standard source-finding algorithms. The class conditioning was evaluated by training a classifier and comparing its performance on both real and generated data. We were able to generate realistic images of high quality using 25 sampling steps, which is unprecedented in the field of radio astronomy. The generated images are visually indistinguishable from the training data and the distributions of different image metrics were replicated. The classifier performs equally well for real and generated images, indicating strong sampling control over morphological properties.

==> ReplyToReferee.txt <==
Second Revision:

Thank you for the feedback regarding layout corrections, which were applied in this version:

- Titles are now written in lower case.

- SNR was replaced with S/N.

- Table descriptions were moved from title to "Notes" section below the table.

- Whenever available, arXiv references were replaced by published references. 

- A data availability section was added after the conclusions section, and the link to the code base was moved there.

- All equations and figures in the appendix are now provided with a label.

- A spell check was ran with US language convention.

- All abbreviations, including telescope acronyms, are now introduced when first used.

- Italics indicating specific names of software packages and functions were removed.


###########################

We thank the referee for a constructive report. We have addressed all points in the revised version. Revisions are marked in boldface.


1) Conventionally in radio astronomy producing a “radio image” (or technically the clean image) involves reconstruction of the “true sky” from incomplete UV plane sampling. This true sky (clean model) is then convolved with the “clean beam” and added to the residuals, which is the radio image.

In the current DM framework to simulate radio images, the term “radio image” has a different meaning from the literature/conventional radio image. Since the DM model conditioned largely on the fluxes and class. Thus it does not finally simulate the realistic noise (both thermal and systematic), neither does it deconvolve the images.
This conceptual difference in the radio image in this work compared to the literature meaning need to be clarified in the beginning.
In addition there needs to be more discussion on what exactly the DM simulated radio image mean, how they are different from traditional clean image, dirty image, sky model etc.
Moreover, low surface brightness features in the DM simulated radio image will also include clean artefacts which the DM model will try to emulate. This is really a limitation of the proposed method, which needs to be mentioned.

Reply: This is a good point. We have provided clarification on the terminology in Sec. 1, and further pointed out the model's limitations concerning noise and artifacts in Sec. 7.



2) It is not clear how the current model trained on single image cutouts will be used in practice. The authors mention in the discussion section that the single image cutout can be assembled to produce synthetic large scale survey maps. However, it is not so straightforward. Along with simulating the source a radio image also involves realistically simulating the thermal noise and various artefacts (relating to incomplete UV plane sampling and sidelobes from surriounding bright sources etc.). Moreover, these artefacts will depend upon an individual pointing of the observation.
Additionally, the current DM model does not deconvolve the images. Instead by learning on a diverse set of clean images where the clean beam varies across images, the model probably “learns” some average beam of all the observations. Thus the assembled DM radio image cutouts will not be the correct simulated radio sky image. This is really a limitation of the current approach and needs to be mentioned. Moreover the discussion on this use case needs to be removed. Or the authors need to describe an approach to mitigate this issue.
Indeed the current approach can be useful as a data augmentation for classification problem as the authors rightly mention which does not need to be revised.

Reply: We have aimed to clear up this point in Sec. 7, where we provide a more detailed description on how to approach the generation of synthetic sky maps with the use of our model.



Minor Comments:

Line 339: “.. an therefore share” → “.. and therefore share”

Fixed.

Sec. 4.1:
“GELU” is not defined.

Reply: This is now defined in Sec. 4.1 with an explicit formula. For consistency, we provided the same for the SiLU activation, only a few lines above.

The decrease in inference time due to the less number of steps taken in DM is interesting. For the readers, it will also be nice to know the actual time taken for the inference in the form of a table.

Reply: The actual time depends on the hardware but it is in principle, apart from overhead, directly proportional to the number of steps. We extended Sec. 4 to include a more informative discussion concerning inference time and sampling duration. 


Additional Changes:

At the end of section 7, we added a link to the published code.
In section 4 on page 8, we added a minor clarification concerning the rescaling of pixel values, which we found was phrased imprecisely.




